Kernel Ridge Attention: Nonlinear Memory with Selective Forgetting

Kernel Ridge Attention (KRA) is a recurrent sequence mixer that combines learned nonlinear features with covariance-guided memory updates. It stores associations through recursive ridge regression, using correlations among past keys to determine how new observations modify memory. A content-dependent Ornstein--Uhlenbeck transition controls retention and restores uncertainty for future writes. This construction admits an exact temporal-kernel interpretation and maintains an inference state whose size is independent of context length. Associative block maps and explicit adjoints support parallel training while preserving the recursive update. In controlled language-modeling experiments, KRA improves prediction quality over attention and recurrent baselines, strengthens natural associative recall over the evaluated recurrent models, and achieves practical distributed training throughput. These properties provide a principled foundation for nonlinear, adaptive sequence memory.

==> README.txt <==
Kernel Ridge Attention: Nonlinear Memory with Selective Forgetting
Haowei Chen -- Independent Researcher -- chenhaowei0019@gmail.com
Yichen Wang -- Cornell University -- yw2598@cornell.edu
Congfu Xu -- Zhejiang University -- xucongfu@zju.edu.cn
Corresponding author: Congfu Xu
Acknowledgments: Jiahui Wang, Alibaba Cloud

Main document: main.tex
The ICLR style is included; the page header identifies this as a preprint.

Build with Tectonic: tectonic main.tex
Alternatively: pdflatex main.tex; bibtex main; pdflatex main.tex; pdflatex main.tex
The prepared bibliography (main.bbl), figures, and tables are included.
The release is validated with Tectonic 0.17.0 in a clean extracted directory.

The anc/ directory contains selected numerical data, independent equation
checks, and the editable architecture drawing. It is ancillary material.

